Plan-Structured Deep Neural Network Models for Query Performance Prediction

Query performance prediction, the task of predicting the latency of a query, is one of the most challenging problem in database management systems. Existing approaches rely on features and performance models engineered by human experts, but often fail to capture the complex interactions between query operators and input relations, and generally do not adapt naturally to workload characteristics and patterns in query execution plans. In this paper, we argue that deep learning can be applied to the query performance prediction problem, and we introduce a novel neural network architecture for the task: a plan-structured neural network. Our approach eliminates the need for human-crafted feature selection and automatically discovers complex performance models both at the operator and query plan level. Our novel neural network architecture can match the structure of any optimizer-selected query execution plan and predict its latency with high accuracy. We also propose a number of optimizations that reduce training overhead without sacrificing effectiveness. We evaluated our techniques on various workloads and we demonstrate that our plan-structured neural network can outperform the state-of-the-art in query performance prediction.

==> response.txt <==
We would like to thank the reviewers for an exceptionally thorough evaluation. While the requirements limiting the scope of this response prevent us from specifically addressing the majority of the points raised, we are grateful for the reviewer’s comments, especially those regarding inference time, the batching optimization, terminology, training parameters, and data gathering requirements. We would be happy to address these concerns in a revision.

R1.W3: The SVM approach [4] in our experiments uses a radial basis function kernel. We would be happy to clarify and additionally compare against a linear or non-linear SVM with the features proposed by [25].

R2.D1 & R2.D2 & R3.D1: Both reviewers ask questions similar to “What is the advantage of our plan/template structured representation – compared with simpler DNNs? Why does our approach work”. We make arguments as to why our tree-structured representation is required in Section 3, paragraph 2 (to capture higher-order features and complex performance-related dependencies and correlations among operators), and why non-tree-structured representations would be problematic in Section 3, paragraph 5 (they would lead to sparsity in the feature vectors with negative impact on the model’s performance).  We did omit our initial experiments demonstrating that a “vanilla” no-tree structure DNN approach is ineffective (it was one of the first things we tried and motivated our architecture). We would be happy to include a DNN baseline in a revision.

R2, D4 Ortiz et al. is discussed in the last paragraph of the related work (Section 7). While [37] was designed for query optimization, we would be happy to provide a more detailed comparison in a revision.

R3, D4 Figure 7b shows the requested information in graphical form. For example, the p90 estimation for TPC-H for QPP Net has a maximum R value of 1.2

R3, D5 We would like to thank the reviewer for their careful consideration of these results.
1. Unfortunately, a small experimental misconfiguration (the network only training for half the required epochs) caused QPP Net’s results to appear lackluster in Figure 8. The effects of this misconfiguration are limited to Figure 8 (the “hold one out” strategy, see 6.1.2, paragraph 1). The corrected figure shows QPP Net has superior performance on all but three of the query templates. We would be happy to provide a corrected graph for the reviewer’s consideration in a revision.

2. We would like to point out the log-scale on the y-axis of Figure 8. It is true that even with this misconfiguration, for the short running TPC-DS queries, RBF does achieve a slightly lower error in 40/69 templates: however, QPP Net is within 5% of RBF in these cases (Section 6.1.2).  For the longer-running queries, QPP Net’s error is significantly better than RBF (e.g. nearly 250% for template 6). 

R3, D6  Hand-engineering features from raw query data is much more complex than tuning the size and number of neural network layers. The latter can be done automatically (as we show in Section 6.3) with no manual intervention, e.g. the number of weights can be increased until accuracy no longer improves significantly. We would be happy to discuss this trade-off more explicit in a revision.

R2, D9  The paper’s claim that “The larger improvement seen in TPC-DS is due to two factors” is unfortunate, and should instead read “The larger improvement seen in TPC-DS is potentially explained by two factors.”

The 1st claim is evidenced by our comparison of the average number of operators in the DS and H datasets (22 vs. 18), resulting in more operators in the training set for DS, and increased data volume normally improves the performance of deep learning methods (Section 6.1, paragraph 2). The 2nd claim, that DS has richer interactions between components, was a design goal of the DS benchmark, and our method is designed around modeling those very complex interactions, resulting in a large improvement over techniques that are not.

